Closed Gates Leak: Decomposing Adjacent-Layer Cancellation in Gated Language Models

Adjacent layers of transformer language models write partly against each other into the residual stream. Previous work interprets this cancellation as propose-and-reject: a layer proposes candidate features and the next layer removes those that are irrelevant or incorrect, a hypothesis that work states it did not test. We test it in ten gated language models by comparing the next layer's damping of the previous layer's write, how much less it outputs along the write because the write is in its input, with its damping of same-norm comparators put in the write's place. We show that, measured without each layer's mean write and the few residual dimensions that are large at every token, adjacent-layer cancellation comes almost entirely from damping that Gaussian draws with the covariance of the previous layer's writes also receive, and 40% to 70% of it from damping that any random direction receives, the least where the cancellation is small next to the damping. With these kept, both statements still hold in most models we tested. Parts of the write that raise the loss and parts that lower it are damped alike, and the write is not damped more where it fits the context poorly, in tests that detect planted rejectors. In gated MLPs the damping comes mainly from neurons whose gate is closed: SiLU and GELU are slightly negative there, so a neuron whose output weight points along its up-projection weight writes back a small negative multiple of its input. Setting these values to zero, in one MLP or by annealing in continued pretraining, removes the damping and most or all of the cancellation. Adjacent-layer cancellation therefore overstates how much the next layer rejects content, and readings of its opposition as a judgment about content should first account for this damping.

==> figures/data/figarms.csv <==
y,arm,seed,D,lobe,rw,closed,val,str
5.14000,lam0,0,0.01480,0.00000,-0.01800,0.82600,3.44040,0.45000
4.86000,lam0,1,0.01340,0.00000,-0.01300,0.81400,3.43800,0.46000
4.14000,lam0.5,0,0.02660,0.01900,0.10800,0.77600,3.44100,0.75900
3.86000,lam0.5,1,0.02560,0.01750,0.10000,0.76800,3.44010,0.73800
3.14000,lam1,0,0.04410,0.03700,0.14600,0.71100,3.44420,0.79100
2.86000,lam1,1,0.04510,0.03800,0.15100,0.70700,3.43690,0.79200
2.14000,lam2,0,0.06280,0.04570,0.11400,0.57900,3.46370,0.70300
1.86000,lam2,1,0.05700,0.04290,0.12000,0.58800,3.45510,0.70400
1.14000,detach,0,0.02320,0.00920,-0.00500,0.88300,3.48420,0.48800
0.86000,detach,1,0.02760,0.01340,0.01400,0.89400,3.49310,0.55400
0.14000,st,0,0.07470,0.00000,0.00800,0.59900,3.76450,0.50700
-0.14000,st,1,0.06930,0.00000,0.00500,0.61100,3.80870,0.52200


==> figures/data/figcpLlamaThreeOneB.csv <==
tok,lam,aloss,alossmin,alossmax,aD,aDmin,aDmax,aAC,aACmin,aACmax,acos,acosmin,acosmax,aDbar,aDbarmin,aDbarmax,alobe,alobemin,alobemax,closs,clossmin,clossmax,cD,cDmin,cDmax,cAC,cACmin,cACmax,ccos,ccosmin,ccosmax,cDbar,cDbarmin,cDbarmax,clobe,clobemin,clobemax
0.00000,1.00000,2.53119,2.53119,2.53119,0.49694,0.49694,0.49694,0.25272,0.25272,0.25272,-0.22247,-0.22247,-0.22247,0.45548,0.45548,0.45548,0.46959,0.46959,0.46959,2.53119,2.53119,2.53119,0.49694,0.49694,0.49694,0.25272,0.25272,0.25272,-0.22247,-0.22247,-0.22247,0.45548,0.45548,0.45548,0.46959,0.46959,0.46959
52.42880,0.66667,2.68676,2.68676,2.68676,0.37514,0.37514,0.37514,0.20627,0.20627,0.20627,-0.15409,-0.15409,-0.15409,0.35627,0.35627,0.35627,0.37050,0.37050,0.37050,2.67481,2.67481,2.67481,0.42247,0.42247,0.42247,0.22777,0.22777,0.22777,-0.17701,-0.17701,-0.17701,0.39445,0.39445,0.39445,0.41369,0.41369,0.41369
104.85760,0.22222,3.00488,3.00488,3.00488,0.19415,0.19415,0.19415,0.15332,0.15332,0.15332,-0.04289,-0.04289,-0.04289,0.20866,0.20866,0.20866,0.22141,0.22141,0.22141,2.76504,2.76504,2.76504,0.41898,0.41898,0.41898,0.23341,0.23341,0.23341,-0.16705,-0.16705,-0.16705,0.39151,0.39151,0.39151,0.41447,0.41447,0.41447
157.28640,0.00000,3.10654,3.10654,3.10654,-0.07760,-0.07760,-0.07760,0.12336,0.12336,0.12336,0.15110,0.15110,0.15110,-0.02735,-0.02735,-0.02735,0.00000,0.00000,0.00000,2.80481,2.80481,2.80481,0.42104,0.42104,0.42104,0.23332,0.23332,0.23332,-0.16904,-0.16904,-0.16904,0.39327,0.39327,0.39327,0.41578,0.41578,0.41578
209.71520,0.00000,3.10063,3.10063,3.10063,-0.08153,-0.08153,-0.08153,0.12017,0.12017,0.12017,0.15126,0.15126,0.15126,-0.03045,-0.03045,-0.03045,0.00000,0.00000,0.00000,2.78249,2.78249,2.78249,0.43251,0.43251,0.43251,0.23604,0.23604,0.23604,-0.17699,-0.17699,-0.17699,0.40221,0.40221,0.40221,0.42467,0.42467,0.42467
249.03680,0.00000,3.10753,3.10753,3.10753,-0.07926,-0.07926,-0.07926,0.11920,0.11920,0.11920,0.14840,0.14840,0.14840,-0.03040,-0.03040,-0.03040,0.00000,0.00000,0.00000,2.76695,2.76695,2.76695,0.43838,0.43838,0.43838,0.23687,0.23687,0.23687,-0.18144,-0.18144,-0.18144,0.40617,0.40617,0.40617,0.42850,0.42850,0.42850


==> figures/data/figcpQwenHalfB.csv <==
tok,lam,aloss,alossmin,alossmax,aD,aDmin,aDmax,aAC,aACmin,aACmax,acos,acosmin,acosmax,aDbar,aDbarmin,aDbarmax,alobe,alobemin,alobemax,closs,clossmin,clossmax,cD,cDmin,cDmax,cAC,cACmin,cACmax,ccos,ccosmin,ccosmax,cDbar,cDbarmin,cDbarmax,clobe,clobemin,clobemax
0.00000,1.00000,2.68515,2.68515,2.68515,0.33627,0.33627,0.33627,0.14771,0.14771,0.14771,-0.18358,-0.18358,-0.18358,0.30440,0.30440,0.30440,0.30671,0.30671,0.30671,2.68515,2.68515,2.68515,0.33627,0.33627,0.33627,0.14771,0.14771,0.14771,-0.18358,-0.18358,-0.18358,0.30440,0.30440,0.30440,0.30671,0.30671,0.30671
52.42880,0.66667,2.78446,2.77934,2.78845,0.26766,0.26695,0.26873,0.12112,0.12075,0.12164,-0.14289,-0.14336,-0.14258,0.25015,0.24953,0.25108,0.24559,0.24520,0.24611,2.77333,2.77045,2.77774,0.30739,0.30615,0.30888,0.14042,0.13984,0.14076,-0.16292,-0.16407,-0.16228,0.28169,0.28048,0.28274,0.28510,0.28444,0.28593
104.85760,0.22222,2.86752,2.86584,2.87053,0.15980,0.15911,0.16028,0.07599,0.07469,0.07745,-0.08224,-0.08286,-0.08161,0.16059,0.16018,0.16118,0.14405,0.14389,0.14433,2.76324,2.75508,2.77141,0.30711,0.30657,0.30760,0.14147,0.14089,0.14246,-0.16164,-0.16215,-0.16120,0.28138,0.28088,0.28170,0.28455,0.28429,0.28494
157.28640,0.00000,2.96362,2.95990,2.96685,-0.00464,-0.00494,-0.00427,0.02449,0.02402,0.02495,0.02235,0.02186,0.02298,0.01669,0.01663,0.01678,0.00000,0.00000,0.00000,2.74730,2.73477,2.75678,0.31227,0.31217,0.31239,0.14348,0.14321,0.14396,-0.16463,-0.16508,-0.16417,0.28528,0.28517,0.28544,0.28809,0.28796,0.28821
209.71520,0.00000,2.90109,2.89997,2.90332,-0.00293,-0.00315,-0.00268,0.02576,0.02514,0.02616,0.02133,0.02066,0.02181,0.01889,0.01883,0.01893,0.00000,0.00000,0.00000,2.72847,2.72649,2.73042,0.31749,0.31717,0.31778,0.14496,0.14471,0.14542,-0.16822,-0.16875,-0.16784,0.28931,0.28916,0.28960,0.29184,0.29163,0.29225
249.03680,0.00000,2.88769,2.88346,2.89189,-0.00226,-0.00258,-0.00196,0.02600,0.02563,0.02641,0.02078,0.02054,0.02108,0.01958,0.01936,0.01974,0.00000,0.00000,0.00000,2.72283,2.71970,2.72579,0.31975,0.31948,0.31996,0.14553,0.14520,0.14604,-0.16978,-0.16997,-0.16957,0.29101,0.29080,0.29113,0.29348,0.29336,0.29362


==> figures/data/figgrp.csv <==
y,name,cs,cw,os,ow,total,css,csl,ows,owl,oss,osl,cws,cwl
16.40000,Llama-3.2-1B,0.53073,-0.00445,-0.04475,0.01540,0.49694,0.00000,0.52823,0.53323,0.01290,0.00000,-0.04225,-0.04475,-0.00445
15.40000,Qwen2.5-0.5B,0.35457,-0.01318,-0.04866,0.04353,0.33627,0.00000,0.35207,0.35707,0.04103,0.00000,-0.04616,-0.05116,-0.01068
14.40000,OLMo-1B,0.22655,-0.01198,-0.01172,0.11504,0.31789,0.00000,0.22405,0.22905,0.11254,0.00000,-0.00922,-0.01422,-0.00948
13.40000,Gemma-2B,0.25302,-0.01096,-0.05324,0.08456,0.27337,0.00000,0.25052,0.25552,0.08206,0.00000,-0.05074,-0.05574,-0.00846
12.40000,Llama-3.1-8B-Instruct,0.29003,-0.00262,-0.03276,0.02100,0.27566,0.00000,0.28753,0.29253,0.01850,0.00000,-0.03026,-0.03276,-0.00262
11.40000,Phi-3-mini,0.12141,-0.00349,-0.02870,0.05882,0.14803,0.00000,0.11891,0.12391,0.05632,0.00000,-0.02620,-0.02870,-0.00349
10.40000,Llama-2-7B,0.16079,-0.00243,-0.03435,0.02653,0.15053,0.00000,0.15829,0.16329,0.02403,0.00000,-0.03185,-0.03435,-0.00243
9.40000,Mistral-7B,0.21682,-0.00465,-0.05733,0.02223,0.17708,0.00000,0.21432,0.21932,0.01973,0.00000,-0.05483,-0.05733,-0.00465
8.40000,TinyLlama-1.1B,0.20296,-0.00325,-0.06926,0.01474,0.14519,0.00000,0.20046,0.20546,0.01224,0.00000,-0.06676,-0.06926,-0.00325
7.40000,OLMoE-1B-7B,0.14226,-0.01324,-0.05792,0.04678,0.11788,0.00000,0.13976,0.14476,0.04428,0.00000,-0.05542,-0.06042,-0.01074


==> figures/data/figlagsc.csv <==
lag,cos,D,A,Cown,Rint
1,0.05468,-0.01109,-0.01173,0.06758,0.00000
2,0.09621,-0.01605,0.02750,0.08556,0.00357
3,0.08749,-0.01020,0.02867,0.09829,0.00557
nan,nan,nan,nan,nan,nan
1,0.07252,-0.00600,0.01129,0.07147,0.00000
2,0.10399,-0.01223,0.03538,0.09886,0.00387
3,0.09922,-0.00739,0.03975,0.12158,0.00630
nan,nan,nan,nan,nan,nan


==> figures/data/figlagsg.csv <==
lag,cos,D,A,Cown,Rint
1,-0.22247,0.49694,-0.02247,0.27519,0.00000
2,-0.06160,0.44589,0.01319,0.25792,0.09908
3,-0.02564,0.41907,0.01566,0.25667,0.11428
nan,nan,nan,nan,nan,nan
1,-0.18358,0.33627,-0.05982,0.20753,0.00000
2,-0.04756,0.31834,-0.00083,0.21118,0.05785
3,-0.04207,0.32156,0.00303,0.21094,0.06939
nan,nan,nan,nan,nan,nan
1,-0.17032,0.31789,-0.03718,0.18024,0.00000
2,-0.04839,0.28553,0.01348,0.17314,0.04688
3,-0.04731,0.26657,-0.00592,0.16294,0.05429
nan,nan,nan,nan,nan,nan
1,-0.14468,0.27337,-0.08673,0.21463,0.00000
2,-0.00378,0.25037,0.00415,0.22144,0.02596
3,0.01289,0.18229,0.00712,0.15494,0.02921
nan,nan,nan,nan,nan,nan
1,-0.12690,0.27566,-0.00724,0.14774,0.00000
2,-0.03526,0.25276,0.01506,0.15909,0.03808
3,-0.01836,0.24546,0.01350,0.16334,0.04600
nan,nan,nan,nan,nan,nan
1,-0.05169,0.14803,0.00488,0.09510,0.00000
2,0.01917,0.13666,0.03834,0.12807,0.01102
3,0.02825,0.13022,0.03530,0.15030,0.00628
nan,nan,nan,nan,nan,nan
1,-0.04083,0.15053,0.00792,0.09989,0.00000
2,0.01566,0.13902,0.03014,0.12132,0.01034
3,0.02387,0.13514,0.03161,0.13551,0.00715
nan,nan,nan,nan,nan,nan
1,-0.03480,0.17708,0.00561,0.13533,0.00000
2,0.02289,0.16220,0.02764,0.15975,0.00912
3,0.02523,0.16235,0.02732,0.17764,0.00250
nan,nan,nan,nan,nan,nan
1,-0.02868,0.14519,0.02162,0.11386,0.00000
2,0.01461,0.13496,0.03200,0.13658,0.00508
3,0.02512,0.12447,0.03245,0.15524,-0.00009
nan,nan,nan,nan,nan,nan
1,0.03076,0.11785,0.00472,0.18958,0.00000
2,0.06260,0.10788,0.04630,0.18041,0.00452
3,0.03732,0.11714,0.02576,0.17693,0.00612
nan,nan,nan,nan,nan,nan


==> figures/data/figlagsn.csv <==
lag,cos,D,A,Cown,Rint
1,-0.15491,0.36147,0.03583,0.16037,0.00000
2,-0.07549,0.31178,0.04119,0.13558,0.05249
3,-0.06063,0.29809,0.03397,0.12555,0.07008
nan,nan,nan,nan,nan,nan
1,0.09134,0.12706,0.08893,0.13792,0.00000
2,0.07576,0.12546,0.07642,0.14861,-0.01015
3,0.05983,0.11815,0.06383,0.14557,-0.01694
nan,nan,nan,nan,nan,nan
1,0.14825,0.14138,0.14034,0.17863,0.00000
2,0.11300,0.10476,0.10063,0.16475,-0.01703
3,0.08739,0.09998,0.08111,0.16848,-0.03138
nan,nan,nan,nan,nan,nan
1,0.21224,-0.02549,0.10893,0.11700,0.00000
2,0.20060,-0.02867,0.10702,0.12365,0.01046
3,0.17767,-0.03253,0.09634,0.11939,0.02095
nan,nan,nan,nan,nan,nan


==> figures/data/figlaw.csv <==
y,name,kind,A,C,AC,D,law,cos,segc,segr,segl
16.40000,Llama-3.2-1B,g,-0.02247,0.27519,0.25272,0.49694,-0.24422,-0.22247,0.25272,nan,0.24422
15.40000,Qwen2.5-0.5B,g,-0.05982,0.20753,0.14771,0.33627,-0.18856,-0.18358,0.14771,nan,0.18856
14.40000,OLMo-1B,g,-0.03718,0.18024,0.14306,0.31789,-0.17483,-0.17032,0.14306,nan,0.17483
13.40000,Gemma-2B,g,-0.08673,0.21463,0.12791,0.27337,-0.14547,-0.14468,0.12791,nan,0.14547
12.40000,Llama-3.1-8B-Instruct,g,-0.00724,0.14774,0.14050,0.27566,-0.13516,-0.12690,0.14050,nan,0.13516
11.40000,Phi-3-mini,g,0.00488,0.09510,0.09999,0.14803,-0.04804,-0.05169,0.09999,nan,0.04804
10.40000,Llama-2-7B,g,0.00792,0.09989,0.10781,0.15053,-0.04272,-0.04083,0.10781,nan,0.04272
9.40000,Mistral-7B,g,0.00561,0.13533,0.14093,0.17708,-0.03614,-0.03480,0.14093,nan,0.03614
8.40000,TinyLlama-1.1B,g,0.02162,0.11386,0.13549,0.14519,-0.00970,-0.02868,0.13549,nan,0.00970
7.40000,OLMoE-1B-7B,g,0.00472,0.18958,0.19430,0.11785,0.07645,0.03076,nan,0.11785,0.07645
5.70000,ProSparse-7B,c,-0.01173,0.06758,0.05585,-0.01109,0.06693,0.05468,nan,-0.01109,0.06693
4.70000,ReluLLaMA-7B,c,0.01129,0.07147,0.08275,-0.00600,0.08875,0.07252,nan,-0.00600,0.08875
3.00000,Pythia-160m,n,0.03583,0.16037,0.19620,0.36147,-0.16527,-0.15491,0.19620,nan,0.16527
2.00000,GPT-2 medium,n,0.08893,0.13792,0.22685,0.12706,0.09980,0.09134,nan,0.12706,0.09980
1.00000,GPT-2,n,0.14034,0.17863,0.31897,0.14138,0.17759,0.14825,nan,0.14138,0.17759
0.00000,OPT-1.3B,n,0.10893,0.11700,0.22593,-0.02549,0.25142,0.21224,nan,-0.02549,0.25142


==> figures/data/figlo.csv <==
y,name,D0,Dl,Do,c0,cl,co,l0,ll,lo
9,Llama-3.2-1B,0.45548,-0.02075,0.39024,-0.22247,0.09487,-0.22479,2.53119,13.25494,7.68540
8,Qwen2.5-0.5B,0.30440,0.00615,0.25311,-0.18358,-0.03998,-0.17287,2.68515,11.80934,10.04065
7,OLMo-1B,0.29396,0.01828,0.18456,-0.17032,0.00475,-0.18849,2.54694,10.38256,6.53882
6,Gemma-2B,0.30857,0.05181,0.30095,-0.14468,-0.05352,-0.12150,2.45913,5.64557,4.41571
5,Llama-3.1-8B-Instruct,0.25485,-0.01684,0.22404,-0.12690,0.10926,-0.11224,2.39935,12.23079,8.53359
4,Phi-3-mini,0.14829,0.01903,0.12879,-0.05169,-0.00225,-0.06905,2.11881,7.69952,6.11535
3,Llama-2-7B,0.14607,-0.00756,0.14376,-0.04083,-0.01964,-0.07903,2.01774,9.85441,5.83301
2,Mistral-7B,0.18410,-0.03047,0.19006,-0.03480,0.08793,-0.08666,2.04876,9.87242,6.80295
1,TinyLlama-1.1B,0.15957,-0.02017,0.16319,-0.02868,0.10343,-0.06531,2.34833,10.39884,7.23579
0,OLMoE-1B-7B,0.15235,0.01258,0.12403,0.03076,0.12855,-0.02366,2.32698,3.87737,4.48618


==> figures/data/figproto.csv <==
y,name,wraw,fraw,wctl,fctl,wmh
16.40000,Llama-3.2-1B,-0.20629,-0.18103,-0.23256,-0.22247,-0.18580
15.40000,Qwen2.5-0.5B,-0.18887,-0.17221,-0.19569,-0.18358,-0.15561
14.40000,OLMo-1B,-0.18332,-0.16811,-0.18415,-0.17032,-0.17301
13.40000,Gemma-2B,-0.06965,-0.01494,-0.15409,-0.14468,-0.07806
12.40000,Llama-3.1-8B-Instruct,-0.12926,-0.11814,-0.13321,-0.12690,-0.08953
11.40000,Phi-3-mini,0.03789,0.08273,-0.06177,-0.05169,0.04975
10.40000,Llama-2-7B,-0.05110,-0.03076,-0.05750,-0.04083,-0.02792
9.40000,Mistral-7B,-0.05114,-0.02594,-0.05750,-0.03480,-0.03710
8.40000,TinyLlama-1.1B,-0.03860,-0.02379,-0.04561,-0.02868,-0.07069
7.40000,OLMoE-1B-7B,0.03392,0.06321,0.00509,0.03076,0.06178
5.70000,ProSparse-7B,-0.23705,-0.21798,0.03582,0.05468,-0.31870
4.70000,ReluLLaMA-7B,0.06010,0.08903,0.05271,0.07252,0.04664
3.00000,Pythia-160m,-0.12901,-0.10456,-0.15689,-0.15491,-0.18638
2.00000,GPT-2 medium,0.18216,0.18831,0.10609,0.09134,0.20631
1.00000,GPT-2,0.19383,0.22030,0.14126,0.14825,0.21017
0.00000,OPT-1.3B,0.19321,0.22535,0.18544,0.21224,0.17916


==> figures/data/figpt.csv <==
y,name,lp,lpp,lpm,lt,ltp,ltm,wp,wpp,wpm,tp,tpp,tpm
9,Llama-3.2-1B,-0.30995,0.02977,0.02977,-0.25463,0.01861,0.01861,-0.01206,0.03149,0.03149,-0.34656,0.02664,0.02664
8,Qwen2.5-0.5B,-0.09949,0.01652,0.01652,-0.08764,0.01636,0.01636,0.01216,0.01809,0.01809,-0.19227,0.01560,0.01560
7,OLMo-1B,-0.46674,0.03766,0.03766,-0.36153,0.02904,0.02904,-0.29301,0.03128,0.03128,-0.53882,0.03145,0.03145
6,Gemma-2B,-0.08194,0.02388,0.02388,-0.06592,0.02264,0.02264,0.11777,0.01476,0.01476,-0.10843,0.02419,0.02419
5,Llama-3.1-8B-Instruct,-0.44550,0.02917,0.02917,-0.40193,0.02409,0.02409,-0.13697,0.02607,0.02607,-0.48431,0.02798,0.02798
4,Phi-3-mini,-0.37502,0.02771,0.02771,-0.32514,0.02293,0.02293,-0.25341,0.02818,0.02818,-0.44507,0.02972,0.02972
3,Llama-2-7B,-0.49081,0.02692,0.02692,-0.46648,0.02357,0.02357,-0.15246,0.02651,0.02651,-0.51563,0.02674,0.02674
2,Mistral-7B,-0.52018,0.02498,0.02498,-0.48644,0.02375,0.02375,-0.06490,0.02894,0.02894,-0.53416,0.02597,0.02597
1,TinyLlama-1.1B,-0.44887,0.02489,0.02489,-0.39852,0.02273,0.02273,-0.06356,0.01937,0.01937,-0.47455,0.02244,0.02244
0,OLMoE-1B-7B,-0.35850,0.02064,0.02064,-0.34561,0.02119,0.02119,-0.19094,0.02523,0.02523,-0.42700,0.02758,0.02758


==> figures/data/figratio.csv <==
y,name,write,writeh,rand,randh,other,otherh
16.40000,Llama-3.2-1B,0.47365,0.00509,0.45559,0.00429,0.50599,0.00407
15.40000,Qwen2.5-0.5B,0.32880,0.00334,0.30408,0.00313,0.35163,0.00297
8.40000,TinyLlama-1.1B,0.16818,0.00257,0.15947,0.00311,0.19039,0.00274
10.40000,Llama-2-7B,0.15580,0.00334,0.14603,0.00299,0.17551,0.00345
9.40000,Mistral-7B,0.18096,0.00480,0.18409,0.00479,0.20537,0.00534
12.40000,Llama-3.1-8B-Instruct,0.26266,0.00319,0.25481,0.00347,0.28898,0.00349
13.40000,Gemma-2B,0.29693,0.00370,0.30870,0.00342,0.31939,0.00286
11.40000,Phi-3-mini,0.17764,0.00280,0.14834,0.00231,0.18034,0.00271
14.40000,OLMo-1B,0.31140,0.00388,0.29414,0.00384,0.33996,0.00461
7.40000,OLMoE-1B-7B,0.16648,0.00484,0.15209,0.00367,0.16880,0.00410


==> figures/data/figspec.csv <==
y,name,q05,qlen,mean,lobe,rest,full,part,expand,contract
9,Llama-3.2-1B,-0.38768,1.70085,0.44380,0.45786,-0.01406,0.27520,0.50196,0.22283,0.77717
8,Qwen2.5-0.5B,-0.38786,1.55084,0.32074,0.32393,-0.00319,0.18158,0.53617,0.28225,0.71775
7,OLMo-1B,-0.32699,1.43670,0.31553,0.20114,0.11439,0.15968,0.57587,0.26444,0.73556
6,Gemma-2B,-0.35467,1.48348,0.33509,0.28928,0.04581,0.17059,0.58146,0.24795,0.75205
5,Llama-3.1-8B-Instruct,-0.38845,1.34661,0.24507,0.24672,-0.00165,0.11280,0.58632,0.30089,0.69911
4,Phi-3-mini,-0.42209,1.25370,0.13893,0.09217,0.04676,0.05927,0.56022,0.38051,0.61949
3,Llama-2-7B,-0.36423,1.13158,0.14139,0.12514,0.01626,0.05045,0.58728,0.36227,0.63773
2,Mistral-7B,-0.37790,1.18925,0.16334,0.17465,-0.01131,0.05818,0.60037,0.34144,0.65856
1,TinyLlama-1.1B,-0.44897,1.40762,0.17857,0.18168,-0.00310,0.09037,0.55092,0.35871,0.64129
0,OLMoE-1B-7B,-0.46546,1.39792,0.15219,0.12477,0.02742,0.07695,0.54783,0.37522,0.62478


==> figures/data/figsrc.csv <==
y,name,kind,Dbar,lobe,weak
16.40000,Llama-3.2-1B,g,0.45548,0.46959,0.01081
15.40000,Qwen2.5-0.5B,g,0.30440,0.30671,0.03064
14.40000,OLMo-1B,g,0.29396,0.17206,0.07643
13.40000,Gemma-2B,g,0.30857,0.27391,0.06025
12.40000,Llama-3.1-8B-Instruct,g,0.25485,0.25122,0.00994
11.40000,Phi-3-mini,g,0.14829,0.09920,0.03230
10.40000,Llama-2-7B,g,0.14607,0.13046,0.01063
9.40000,Mistral-7B,g,0.18410,0.19281,0.00907
8.40000,TinyLlama-1.1B,g,0.15957,0.17100,0.00657
7.40000,OLMoE-1B-7B,g,0.15235,0.12521,0.03301
5.70000,ProSparse-7B,c,0.01636,0.00000,0.01329
4.70000,ReluLLaMA-7B,c,0.01679,0.00000,0.01775
3.00000,Pythia-160m,n,0.27947,0.01104,0.30820
2.00000,GPT-2 medium,n,0.13955,0.02616,0.14960
1.00000,GPT-2,n,0.22689,0.03585,0.23589
0.00000,OPT-1.3B,n,0.02632,0.00000,0.02991


==> figures/data/tabolmoetrain.csv <==
x,D,lobe,weak,rw,cos,A,C,Dw,law,rawDw,loss
41,0.0148,0.0016,0.0135,-0.0244,0.1930,0.0626,0.1763,-0.0328,0.2717,0.0001,2.6824
209,0.0320,0.0154,0.0213,0.0413,0.2099,0.0597,0.2192,-0.0300,0.3089,0.0206,2.5218
419,0.0487,0.0283,0.0248,0.0757,0.1867,0.0529,0.2162,-0.0178,0.2869,0.0364,2.5036
838,0.0634,0.0440,0.0255,0.1173,0.1670,0.0534,0.2035,0.0151,0.2419,0.0517,2.4628
1677,0.0785,0.0618,0.0256,0.1570,0.1482,0.0454,0.2019,0.0275,0.2198,0.0623,2.4451
2516,0.0951,0.0782,0.0265,0.1768,0.1277,0.0368,0.2077,0.0444,0.2001,0.0772,2.4024
3355,0.1122,0.0935,0.0280,0.1889,0.0990,0.0268,0.2012,0.0660,0.1621,0.0954,2.3744
4194,0.1323,0.1099,0.0302,0.1960,0.0648,0.0152,0.1977,0.0926,0.1202,0.1176,2.3567
5033,0.1445,0.1196,0.0316,0.1985,0.0411,0.0089,0.1889,0.1093,0.0885,0.1316,2.3585
5117,0.1524,0.1252,0.0330,0.1985,0.0308,0.0047,0.1896,0.1179,0.0765,0.1407,2.3270


==> figures/data/tabolmotrain.csv <==
x,D,lobe,weak,rw,cos,A,C,Dw,law,rawDw,loss
2,0.0121,0.0001,0.0150,-0.0620,0.1563,0.0000,0.1536,0.0042,0.1494,0.0049,5.0751
4,0.0286,0.0000,0.0354,-0.1289,0.1552,0.0087,0.1636,0.0227,0.1496,0.0239,4.3270
8,0.0441,0.0001,0.0558,-0.1851,0.1276,0.0175,0.1534,0.0420,0.1289,0.0421,3.7067
16,0.0613,0.0004,0.0758,-0.2309,0.0694,0.0097,0.1326,0.0648,0.0775,0.0671,3.2291
33,0.0839,0.0019,0.0962,-0.2743,0.0253,0.0054,0.1196,0.0927,0.0323,0.0952,2.9842
64,0.1117,0.0080,0.1095,-0.3010,-0.0096,0.0023,0.1257,0.1221,0.0059,0.1274,2.8703
129,0.1416,0.0231,0.1091,-0.2805,-0.0369,0.0017,0.1223,0.1563,-0.0322,0.1594,2.7557
257,0.1663,0.0451,0.0985,-0.2193,-0.0604,-0.0050,0.1294,0.1817,-0.0572,0.1807,2.7317
513,0.1903,0.0727,0.0867,-0.1287,-0.0783,-0.0089,0.1338,0.2040,-0.0791,0.2001,2.6668
750,0.2021,0.0882,0.0811,-0.0753,-0.0853,-0.0103,0.1378,0.2147,-0.0872,0.2108,2.6364
1000,0.2147,0.1015,0.0784,-0.0393,-0.0938,-0.0113,0.1427,0.2276,-0.0962,0.2251,2.6299
1501,0.2355,0.1224,0.0758,0.0035,-0.1095,-0.0147,0.1531,0.2502,-0.1119,0.2439,2.6020
2000,0.2514,0.1391,0.0743,0.0231,-0.1236,-0.0188,0.1599,0.2680,-0.1269,0.2588,2.5672
2501,0.2703,0.1547,0.0744,0.0330,-0.1442,-0.0274,0.1692,0.2899,-0.1482,0.2763,2.5634
3000,0.2832,0.1653,0.0741,0.0379,-0.1561,-0.0314,0.1749,0.3040,-0.1605,0.2887,2.5412


==> figures/data/tabpythiatrain.csv <==
x,D,lobe,weak,rw,cos,A,C,Dw,law,rawDw,loss
1000,0.0323,0.0001,0.0355,-0.0705,0.1297,0.0293,0.1273,0.0231,0.1336,0.0561,4.6190
2000,0.0627,0.0001,0.0741,-0.1917,0.0628,0.0578,0.1239,0.1041,0.0776,0.1319,4.0108
4000,0.0994,0.0005,0.1205,-0.2678,0.0052,0.0623,0.1169,0.1617,0.0175,0.1812,3.6830
8000,0.1354,0.0015,0.1621,-0.3059,-0.0401,0.0544,0.1150,0.2030,-0.0336,0.2112,3.5067
16000,0.1695,0.0031,0.1991,-0.3305,-0.0717,0.0482,0.1207,0.2385,-0.0696,0.2369,3.4201
32000,0.2052,0.0052,0.2362,-0.3599,-0.0942,0.0449,0.1312,0.2688,-0.0927,0.2649,3.3710
64000,0.2451,0.0079,0.2763,-0.3816,-0.1177,0.0432,0.1471,0.3084,-0.1182,0.3040,3.3093
143000,0.2795,0.0110,0.3082,-0.3622,-0.1549,0.0358,0.1604,0.3615,-0.1653,0.3813,3.3322


==> figures/data/tabtinyllamatrain.csv <==
x,D,lobe,weak,rw,cos,A,C,Dw,law,rawDw,loss
105,0.0417,0.0405,0.0090,0.1704,0.1480,0.0447,0.1538,-0.0158,0.2143,0.0297,2.7171
503,0.0674,0.0761,0.0064,0.2623,0.0767,0.0474,0.1643,0.0095,0.2022,0.0453,3.3047
1000,0.0822,0.0969,0.0064,0.3097,0.0758,0.0408,0.1307,0.0342,0.1373,0.0591,2.5636
1500,0.0923,0.1080,0.0063,0.3320,0.0699,0.0393,0.1260,0.0487,0.1166,0.0719,2.5185
2000,0.0991,0.1158,0.0063,0.3468,0.0641,0.0385,0.1241,0.0570,0.1056,0.0804,2.4693
2500,0.1404,0.1530,0.0067,0.3549,0.0010,0.0269,0.1142,0.1217,0.0193,0.1344,2.3678
3000,0.1596,0.1710,0.0066,0.3621,-0.0287,0.0216,0.1139,0.1452,-0.0097,0.1585,2.3483

